Inverse Design and Experimental Verification of a Bianisotropic Metasurface Using Optimization and Machine Learning

Electromagnetic metasurfaces have attracted significant interest recently due to their low profile and advantageous applications. Practically, many metasurface designs start with a set of constraints for the radiated far-field, such as main-beam direction(s) and side lobe levels, and end with a non-uniform physical structure for the surface. This problem is quite challenging, since the required tangential field transformations are not completely known when only constraints are placed on the scattered fields. Hence, the required surface properties cannot be solved for analytically. Moreover, the translation of the desired surface properties to the physical unit cells can be time-consuming and difficult, as it is often a one-to-many mapping in a large solution space. Here, we divide the inverse design process into two steps: a macroscopic and microscopic design step. In the former, we use an iterative optimization process to find the surface properties that radiate a far-field pattern that complies with specified constraints. This iterative process exploits non-radiating currents to ensure a passive and lossless design. In the microscopic step, these optimized surface properties are realized with physical unit cells using machine learning surrogate models. The effectiveness of this end-to-end synthesis process is demonstrated through measurement results of a beam-splitting prototype.

==> images/tikz/EMMS.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{EMMS_rect}=[shading=axis, draw=black, shape=rectangle, minimum width=1cm, minimum height=8cm, left color=left, right color={left!30!white}]

% Edge styles
\tikzstyle{EMMS_edge}=[-, top color=yellow, bottom color=blue]
\tikzstyle{axis}=[very thick, ->]
\tikzstyle{wave_edge}=[-, draw={rgb,255: red,169; green,173; blue,255},very thick]
\tikzstyle{wave_direction_edge}=[->, very thick]
\tikzstyle{meas_edge}=[-, thick]
\tikzstyle{angle_edge}=[-, dashed=true, very thick]
\tikzstyle{angle_edge_arrow}=[dashed=true, <-, very thick]

